Electromagnetic transition strengths in soft deformed nuclei

Spectroscopic observables such as electromagnetic transitions strengths can be related to the properties of the intrinsic mean-field wave function when the latter are strongly deformed, but the standard rotational formulas break down when the deformation decreases. Nevertheless there is a well-defined, non-zero, spherical limit that can be evaluated in terms of overlaps of mean-field intrinsic deformed wave functions. We examine the transition between the spherical limit and strongly deformed one for a range of nuclei comparing the two limiting formulas with exact projection results. We find a simple criterion for the validity of the rotational formula depending on $<\Delta \vec{J}^2>$, the mean square fluctuation in the angular momentum of the intrinsic state. We also propose an interpolation formula which describes the transition strengths over the entire range of deformations, reducing to the two simple expressions in the appropriate limits.

==> BE2SphLim.txt <==
# Description of columns in file BE2SPhLim_N
Neutron number
Proton number
B(E2,2\rightarrow 0) computed at $\beta_2$=-0.005
B(E2,2\rightarrow 0) computed at $\beta_2$= 0.005
$\beta_2^{(0)} extracted from B(E2) at  $\beta_2$=-0.005
$\beta_2^{(0)} extracted from B(E2) at  $\beta_2$= 0.005

